ChatGPT Application In Summarizing An Evolution Of Deep Learning Techniques In Imaging: A Qualitative Study

The pursuit of article or text summarization has captured the attention of natural language processing (NLP) practitioners, presenting itself as a formidable challenge. ChatGPT 3.5 exhibits the capacity to condense the content of up to 3000 tokens into a single page, aiming to retain pivotal information from a given text across diverse themes. In a conducted qualitative research endeavor, we selected seven scientific articles and employed the publicly available ChatGPT service to generate summaries of these articles. Subsequently, we engaged six co-authors of the articles in a survey, presenting five questions to evaluate the quality of the summaries compared to the original content. The findings revealed that the summaries produced by ChatGPT effectively encapsulated the crucial information present in the articles, preserving the principal message of each manuscript. Nonetheless, there was a slight diminishment in the technical depth of the summaries as opposed to the original articles. As a result, our conclusion underscores ChatGPT's text summarization capability as a potent tool for extracting essential insights in a manner more aligned with reporting than purely scientific discourse.

==> License.txt <==
MIT License

Copyright (c) 2020 George Kour

Permission is hereby granted, free of charge, to any person obtaining a copy
of this software and associated documentation files (the "Software"), to deal
in the Software without restriction, including without limitation the rights
to use, copy, modify, merge, publish, distribute, sublicense, and/or sell
copies of the Software, and to permit persons to whom the Software is
furnished to do so, subject to the following conditions:

The above copyright notice and this permission notice shall be included in all
copies or substantial portions of the Software.

THE SOFTWARE IS PROVIDED "AS IS", WITHOUT WARRANTY OF ANY KIND, EXPRESS OR
IMPLIED, INCLUDING BUT NOT LIMITED TO THE WARRANTIES OF MERCHANTABILITY,
FITNESS FOR A PARTICULAR PURPOSE AND NONINFRINGEMENT. IN NO EVENT SHALL THE
AUTHORS OR COPYRIGHT HOLDERS BE LIABLE FOR ANY CLAIM, DAMAGES OR OTHER
LIABILITY, WHETHER IN AN ACTION OF CONTRACT, TORT OR OTHERWISE, ARISING FROM,
OUT OF OR IN CONNECTION WITH THE SOFTWARE OR THE USE OR OTHER DEALINGS IN THE
SOFTWARE.

